BayesCPF: Enabling Collective Perception in Robot Swarms with Degrading Sensors

The collective perception problem -- where a group of robots perceives its surroundings and comes to a consensus on an environmental state -- is a fundamental problem in swarm robotics. Past works studying collective perception use either an entire robot swarm with perfect sensing or a swarm with only a handful of malfunctioning members. A related study proposed an algorithm that does account for an entire swarm of unreliable robots but assumes that the sensor faults are known and remain constant over time. To that end, we build on that study by proposing the Bayes Collective Perception Filter (BayesCPF) that enables robots with continuously degrading sensors to accurately estimate the fill ratio -- the rate at which an environmental feature occurs. Our main contribution is the Extended Kalman Filter within the BayesCPF, which helps swarm robots calibrate for their time-varying sensor degradation. We validate our method across different degradation models, initial conditions, and environments in simulated and physical experiments. Our findings show that, regardless of degradation model assumptions, fill ratio estimation using the BayesCPF is competitive to the case if the true sensor accuracy is known, especially when assumptions regarding the model and initial sensor accuracy levels are preserved.

==> figures/physical_experiments/delta_cumulative_rmsd_regular_inf_est_ldal700_temp.pdf_tex <==
%% Creator: Inkscape 1.4 (1:1.4+202410161351+e7c3feb100), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'delta_cumulative_rmsd_regular_inf_est_ldal700_temp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1142.25000577bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33307381)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{delta_cumulative_rmsd_regular_inf_est_ldal700_temp.pdf}}%
    \put(0.10302692,0.04062468){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-1.5e-05\end{tabular}}}}%
    \put(0.24083388,0.04062468){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-3e-05\end{tabular}}}}%
    \put(0.37863428,0.04062468){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-4.5e-05\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{delta_cumulative_rmsd_regular_inf_est_ldal700_temp.pdf}}%
    \put(0.57774786,0.04062469){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-1.5e-05\end{tabular}}}}%
    \put(0.71555482,0.04062469){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-3e-05\end{tabular}}}}%
    \put(0.85335522,0.04062469){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-4.5e-05\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{delta_cumulative_rmsd_regular_inf_est_ldal700_temp.pdf}}%
    \put(0.95233094,0.06209547){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.95233094,0.10608759){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.1\end{tabular}}}}%
    \put(0.95233094,0.15007971){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.95233094,0.19407183){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.3\end{tabular}}}}%
    \put(0.95233094,0.23806396){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.95233094,0.28205608){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{delta_cumulative_rmsd_regular_inf_est_ldal700_temp.pdf}}%
    \put(0.99540355,0.1771316){\color[rgb]{0.16470588,0.24705882,0.37254902}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}N-RMSD, Z\end{tabular}}}}}%
    \put(0.53349245,0.00217154){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{delta_cumulative_rmsd_regular_inf_est_ldal700_temp.pdf}}%
    \put(0.67097076,0.00217154){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.999\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{delta_cumulative_rmsd_regular_inf_est_ldal700_temp.pdf}}%
    \put(0.8070292,0.00217154){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{delta_cumulative_rmsd_regular_inf_est_ldal700_temp.pdf}}%
    \put(0.39743377,0.00217154){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.08482778,0.00377884){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}True vs. Assumed Sensor Accuracy\end{tabular}}}}%
    \put(0.23778988,0.30455281){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Transient\end{tabular}}}}%
    \put(0.7127844,0.30875915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Equilibrium\end{tabular}}}}%
  \end{picture}%
\endgroup%

